Transit Timing Observations from Kepler: IV. Confirmation of 4 Multiple Planet Systems by Simple Physical Models

Eighty planetary systems of two or more planets are known to orbit stars other than the Sun. For most, the data can be sufficiently explained by non-interacting Keplerian orbits, so the dynamical interactions of these systems have not been observed. Here we present 4 sets of lightcurves from the Kepler spacecraft, which each show multiple planets transiting the same star. Departure of the timing of these transits from strict periodicity indicates the planets are perturbing each other: the observed timing variations match the forcing frequency of the other planet. This confirms that these objects are in the same system. Next we limit their masses to the planetary regime by requiring the system remain stable for astronomical timescales. Finally, we report dynamical fits to the transit times, yielding possible values for the planets' masses and eccentricities. As the timespan of timing data increases, dynamical fits may allow detailed constraints on the systems' architectures, even in cases for which high-precision Doppler follow-up is impractical.

==> tttable.txt <==
Best-fit linear ephemerides
738.01:  82.749505 + n *  10.337583
738.02:  78.470830 + n *  13.290708
806.01:  87.219806 + n * 143.21276
806.02: 176.90373  + n *  60.325144
806.03:  83.27106  + n *  29.286760
935.01:  92.141236 + n *  20.861327
935.02:  74.191197 + n *  42.631838
935.03:  67.942254 + n *  87.645130
952.01:  74.901747 + n *   5.9012452
952.02:  77.377850 + n *   8.7521841
952.03:  88.211206 + n *  22.780232
952.04:  66.614760 + n *   2.8959703

KOI      n t_n-2454900  TTV     e_TTV 
738.01   0     82.7642  0.0147 0.0081
738.01   1     93.1033  0.0162 0.0074
738.01   2    103.4365  0.0118 0.0086
738.01   3    113.7822  0.0199 0.0099
738.01   4    124.1011  0.0013 0.0112
738.01   5    134.4432  0.0057 0.0087
738.01   6    144.7737 -0.0013 0.0120
738.01   7    155.1087 -0.0039 0.0117
738.01   8    165.4608  0.0107 0.0092
738.01   9    175.7788 -0.0089 0.0106
738.01  10    186.1222 -0.0031 0.0115
738.01  11    196.4530 -0.0099 0.0085
738.01  12    206.7965 -0.0040 0.0076
738.01  13    217.1275 -0.0106 0.0076
738.01  14    227.4623 -0.0134 0.0073
738.01  15    237.8000 -0.0132 0.0108
738.01  16    248.1556  0.0047 0.0068
738.01  17    258.4835 -0.0049 0.0128
738.01  18    268.8171 -0.0089 0.0075
738.01  19    279.1571 -0.0065 0.0088
738.01  20    289.4960 -0.0052 0.0078
738.01  21    299.8337 -0.0050 0.0094
738.01  22    310.1607 -0.0157 0.0063
738.01  23    320.5172  0.0033 0.0108
738.01  25    341.1832 -0.0059 0.0091
738.01  26    351.5109 -0.0158 0.0083
738.01  27    361.8680  0.0037 0.0063
738.01  28    372.2000 -0.0019 0.0110
738.01  29    382.5392 -0.0002 0.0074
738.01  30    392.8712 -0.0058 0.0099
738.01  31    403.2100 -0.0045 0.0102
738.01  32    413.5474 -0.0047 0.0094
738.01  33    423.8875 -0.0022 0.0103
738.01  34    434.2271 -0.0002 0.0089
738.01  35    444.5931  0.0282 0.0087
738.01  36    454.9173  0.0148 0.0065
738.01  37    465.2333 -0.0068 0.0081
738.01  38    475.5703 -0.0074 0.0076
738.01  39    485.9134 -0.0018 0.0084
738.01  40    496.2619  0.0091 0.0091
738.01  41    506.5883 -0.0021 0.0078
738.01  42    516.9357  0.0077 0.0123
738.01  43    527.2737  0.0082 0.0101
738.01  44    537.6107  0.0075 0.0067
738.01  45    547.9412  0.0005 0.0092
738.01  46    558.2819  0.0036 0.0088
738.02   0     78.4619 -0.0089 0.0089
738.02   1     91.7542 -0.0074 0.0076
738.02   2    105.0250 -0.0273 0.0128
738.02   3    118.3619  0.0189 0.0137
738.02   4    131.6171 -0.0165 0.0161
738.02   5    144.9524  0.0281 0.0120
738.02   6    158.2214  0.0063 0.0130
738.02   7    171.4631 -0.0427 0.0101
738.02   8    184.7927 -0.0038 0.0133
738.02   9    198.0832 -0.0040 0.0060
738.02  10    211.3805  0.0026 0.0110
738.02  11    224.6789  0.0103 0.0089
738.02  12    237.9696  0.0103 0.0090
738.02  13    251.2705  0.0204 0.0103
738.02  14    264.5492  0.0084 0.0089
738.02  15    277.8326  0.0011 0.0101
738.02  16    291.1358  0.0136 0.0110
738.02  17    304.4264  0.0136 0.0091
738.02  20    344.2950  0.0100 0.0109
738.02  21    357.5805  0.0048 0.0108
738.02  22    370.8688  0.0024 0.0093
738.02  23    384.1512 -0.0059 0.0094
738.02  24    397.4397 -0.0082 0.0080
738.02  25    410.7637  0.0251 0.0069
738.02  26    424.0252 -0.0041 0.0105
738.02  28    450.5942 -0.0164 0.0110
738.02  29    463.8966 -0.0048 0.0140
738.02  30    477.1432 -0.0489 0.0190
738.02  31    490.4760 -0.0068 0.0101
738.02  32    503.7645 -0.0090 0.0095
738.02  33    517.0517 -0.0125 0.0161
738.02  34    530.3514 -0.0035 0.0121
738.02  35    543.6314 -0.0143 0.0196
738.02  36    556.9297 -0.0066 0.0117
806.01   0     87.2568  0.0370 0.0041
806.01   1    230.3780 -0.0546 0.0049
806.01   2    373.6185 -0.0268 0.0037
806.01   3    516.8866  0.0285 0.0037
806.02   0    176.8915 -0.0122 0.0020
806.02   1    237.2283 -0.0006 0.0011
806.02   2    297.5541  0.0001 0.0009
806.02   3    357.8833  0.0041 0.0009
806.02   4    418.2064  0.0021 0.0010
806.02   5    478.5293 -0.0002 0.0010
806.02   6    538.8511 -0.0035 0.0009
806.03   0     83.7157  0.4446 0.0076
806.03   1    112.8641  0.3063 0.0059
806.03   2    142.0291  0.1845 0.0054
806.03   3    171.1698  0.0384 0.0063
806.03   4    200.3443 -0.0738 0.0077
806.03   5    229.5235 -0.1814 0.0070
806.03   6    258.7007 -0.2909 0.0057
806.03   7    287.8943 -0.3841 0.0066
806.03   9    346.4176 -0.4343 0.0103
806.03  11    405.0857 -0.3398 0.0045
806.03  12    434.4395 -0.2727 0.0066
806.03  13    463.9126 -0.0863 0.0083
806.03  14    493.3138  0.0281 0.0087
806.03  15    522.8684  0.2959 0.0058
806.03  16    552.3556  0.4963 0.0052
935.01   0     92.1494  0.0082 0.0048
935.01   1    113.0123  0.0098 0.0042
935.01   2    133.8793  0.0154 0.0069
935.01   3    154.7302  0.0049 0.0039
935.01   4    175.5863 -0.0002 0.0034
935.01   5    196.4562  0.0083 0.0038
935.01   6    217.3110  0.0018 0.0032
935.01   7    238.1639 -0.0066 0.0036
935.01   8    259.0308 -0.0010 0.0044
935.01   9    279.8877 -0.0055 0.0039
935.01  10    300.7487 -0.0058 0.0049
935.01  11    321.6098 -0.0061 0.0045
935.01  12    342.4705 -0.0067 0.0041
935.01  13    363.3373 -0.0012 0.0055
935.01  14    384.1865 -0.0133 0.0050
935.01  15    405.0503 -0.0108 0.0036
935.01  16    425.9153 -0.0072 0.0038
935.01  17    446.7812 -0.0026 0.0032
935.01  18    467.6405 -0.0046 0.0045
935.01  19    488.5035 -0.0030 0.0051
935.01  20    509.3750  0.0072 0.0033
935.01  21    530.2267 -0.0024 0.0046
935.01  22    551.0850 -0.0055 0.0054
935.01  23    571.9552  0.0035 0.0030
935.01  24    592.8138  0.0007 0.0036
935.01  25    613.6810  0.0066 0.0037
935.01  26    634.5419  0.0062 0.0038
935.01  28    676.2572 -0.0012 0.0055
935.01  29    697.1211  0.0014 0.0050
935.01  30    717.9872  0.0062 0.0042
935.02   0     74.1853 -0.0059 0.0057
935.02   2    159.4506 -0.0043 0.0044
935.02   3    202.0816 -0.0051 0.0053
935.02   4    244.7272  0.0087 0.0045
935.02   5    287.3537  0.0033 0.0063
935.02   7    372.5988 -0.0153 0.0073
935.02   8    415.2515  0.0056 0.0047
935.02   9    457.8822  0.0045 0.0044
935.02  11    543.1507  0.0093 0.0054
935.02  12    585.7762  0.0029 0.0056
935.02  13    628.4041 -0.0010 0.0044
935.02  14    671.0364 -0.0005 0.0056
935.02  15    713.6573 -0.0114 0.0050
935.03   0     67.9372 -0.0050 0.0086
935.03   1    155.5793 -0.0081 0.0075
935.03   2    243.2458  0.0133 0.0077
935.03   4    418.5184 -0.0044 0.0097
935.03   5    506.1799  0.0120 0.0082
935.03   7    681.4479 -0.0103 0.0084
952.01   0     74.9071  0.0053 0.0135
952.01   1     80.7897 -0.0133 0.0080
952.01   2     86.6861 -0.0181 0.0082
952.01   3     92.6074  0.0019 0.0069
952.01   5    104.4108  0.0028 0.0069
952.01   6    110.2936 -0.0156 0.0065
952.01   8    122.1012 -0.0105 0.0059
952.01   9    128.0160  0.0030 0.0058
952.01  10    133.9080 -0.0062 0.0088
952.01  11    139.8192  0.0037 0.0063
952.01  12    145.7218  0.0052 0.0058
952.01  13    151.6191  0.0011 0.0082
952.01  14    157.5175 -0.0017 0.0096
952.01  16    169.3259  0.0042 0.0092
952.01  17    175.2283  0.0054 0.0099
952.01  18    181.1210 -0.0031 0.0117
952.01  19    187.0273  0.0019 0.0122
952.01  21    198.8471  0.0192 0.0071
952.01  22    204.7315  0.0024 0.0070
952.01  23    210.6424  0.0120 0.0050
952.01  24    216.5541  0.0225 0.0050
952.01  25    222.4372  0.0044 0.0079
952.01  26    228.3347  0.0005 0.0046
952.01  27    234.2298 -0.0055 0.0062
952.01  28    240.1425  0.0059 0.0070
952.01  29    246.0414  0.0035 0.0047
952.01  30    251.9426  0.0035 0.0097
952.01  31    257.8388 -0.0015 0.0084
952.01  32    263.7325 -0.0091 0.0067
952.01  33    269.6286 -0.0142 0.0067
952.01  34    275.5331 -0.0110 0.0071
952.01  35    281.4364 -0.0090 0.0071
952.01  36    287.3533  0.0068 0.0087
952.01  37    293.2417 -0.0061 0.0083
952.01  38    299.1453 -0.0038 0.0059
952.01  39    305.0504  0.0001 0.0075
952.01  40    310.9494 -0.0022 0.0091
952.01  42    322.7675  0.0135 0.0065
952.01  43    328.6520 -0.0033 0.0070
952.01  44    334.5437 -0.0128 0.0053
952.01  45    340.4478 -0.0099 0.0037
952.01  46    346.3657  0.0067 0.0066
952.01  47    352.2524 -0.0078 0.0070
952.01  48    358.1649  0.0034 0.0081
952.01  49    364.0632  0.0005 0.0061
952.01  50    369.9640 -0.0001 0.0059
952.01  52    381.7574 -0.0091 0.0068
952.01  53    387.6745  0.0068 0.0046
952.01  54    393.5654 -0.0036 0.0070
952.01  55    399.4698 -0.0005 0.0070
952.01  56    405.3822  0.0107 0.0061
952.01  57    411.2698 -0.0029 0.0053
952.01  58    417.1545 -0.0195 0.0069
952.01  59    423.0823  0.0071 0.0056
952.01  60    428.9771  0.0007 0.0051
952.01  61    434.8811  0.0034 0.0090
952.01  62    440.7785 -0.0004 0.0075
952.01  63    446.6841  0.0039 0.0081
952.01  64    452.6036  0.0222 0.0119
952.01  65    458.4908  0.0081 0.0079
952.01  66    464.3896  0.0056 0.0053
952.01  67    470.2836 -0.0015 0.0059
952.01  68    476.1940  0.0076 0.0065
952.01  69    482.0910  0.0034 0.0053
952.01  70    487.9858 -0.0031 0.0091
952.01  71    493.8987  0.0086 0.0052
952.01  73    505.6909 -0.0017 0.0052
952.01  74    511.5947  0.0008 0.0043
952.01  75    517.4928 -0.0023 0.0053
952.01  76    523.3916 -0.0048 0.0081
952.01  77    529.2963 -0.0013 0.0034
952.01  78    535.1996  0.0007 0.0067
952.01  79    541.1043  0.0042 0.0073
952.01  80    547.0000 -0.0014 0.0065
952.01  81    552.9025 -0.0001 0.0069
952.01  82    558.7813 -0.0226 0.0073
952.02   0     77.3945  0.0166 0.0095
952.02   1     86.1317  0.0017 0.0081
952.02   2     94.8947  0.0125 0.0105
952.02   3    103.6443  0.0099 0.0088
952.02   4    112.3768 -0.0098 0.0144
952.02   5    121.1274 -0.0114 0.0085
952.02   6    129.8913  0.0003 0.0107
952.02   7    138.6266 -0.0166 0.0056
952.02   8    147.3799 -0.0154 0.0164
952.02   9    156.1512  0.0037 0.0091
952.02  10    164.8891 -0.0106 0.0081
952.02  11    173.6462 -0.0057 0.0093
952.02  12    182.3980 -0.0061 0.0129
952.02  13    191.1515 -0.0048 0.0075
952.02  14    199.9021 -0.0063 0.0087
952.02  15    208.6705  0.0099 0.0095
952.02  16    217.3928 -0.0200 0.0091
952.02  17    226.1568 -0.0082 0.0135
952.02  18    234.9175  0.0004 0.0090
952.02  19    243.6637 -0.0056 0.0078
952.02  20    252.4161 -0.0054 0.0113
952.02  21    261.1942  0.0205 0.0075
952.02  22    269.9191 -0.0068 0.0069
952.02  23    278.6826  0.0046 0.0096
952.02  24    287.4382  0.0080 0.0074
952.02  25    296.2066  0.0241 0.0056
952.02  26    304.9366  0.0020 0.0088
952.02  27    313.6934  0.0066 0.0087
952.02  28    322.4209 -0.0181 0.0079
952.02  30    339.9580  0.0146 0.0119
952.02  31    348.7068  0.0113 0.0065
952.02  32    357.4587  0.0110 0.0088
952.02  33    366.1947 -0.0052 0.0070
952.02  34    374.9649  0.0128 0.0066
952.02  35    383.7032 -0.0011 0.0070
952.02  36    392.4579  0.0014 0.0076
952.02  37    401.2076 -0.0011 0.0100
952.02  39    418.6917 -0.0213 0.0091
952.02  40    427.4592 -0.0061 0.0052
952.02  41    436.2538  0.0364 0.0061
952.02  42    444.9570 -0.0125 0.0110
952.02  43    453.6954 -0.0264 0.0132
952.02  44    462.4743  0.0003 0.0106
952.02  46    479.9638 -0.0145 0.0056
952.02  47    488.7132 -0.0173 0.0066
952.02  48    497.4707 -0.0120 0.0057
952.02  49    506.2221 -0.0128 0.0080
952.02  50    514.9999  0.0129 0.0087
952.02  51    523.7441  0.0048 0.0080
952.02  52    532.4895 -0.0019 0.0112
952.02  53    541.2633  0.0197 0.0100
952.02  54    550.0014  0.0056 0.0109
952.02  55    558.7508  0.0028 0.0092
952.03   0     88.1986 -0.0126 0.0061
952.03   1    110.9931  0.0016 0.0076
952.03   2    133.7709 -0.0008 0.0082
952.03   3    156.5918  0.0399 0.0077
952.03   4    179.3379  0.0057 0.0062
952.03   5    202.1001 -0.0123 0.0074
952.03   6    224.8961  0.0035 0.0071
952.03   7    247.6835  0.0107 0.0101
952.03   8    270.4473 -0.0058 0.0061
952.03   9    293.2253 -0.0080 0.0051
952.03  10    316.0091 -0.0044 0.0065
952.03  11    338.7944  0.0006 0.0057
952.03  12    361.5699 -0.0041 0.0058
952.03  13    384.3454 -0.0088 0.0068
952.03  14    407.1394  0.0049 0.0050
952.03  15    429.9126 -0.0021 0.0057
952.03  16    452.6973  0.0024 0.0055
952.03  17    475.4838  0.0086 0.0048
952.03  18    498.2498 -0.0056 0.0056
952.03  19    521.0304 -0.0053 0.0091
952.03  20    543.8179  0.0021 0.0064
952.04   0     66.6394  0.0247 0.0157
952.04   1     69.5148  0.0041 0.0171
952.04   2     72.4409  0.0342 0.0197
952.04   3     75.2751 -0.0275 0.0191
952.04   4     78.2030  0.0044 0.0234
952.04   5     81.0843 -0.0103 0.0205
952.04   6     83.8561 -0.1345 0.0421
952.04   7     86.8510 -0.0356 0.0252
952.04   8     89.7870  0.0045 0.0120
952.04   9     92.6757 -0.0028 0.0350
952.04  10     95.5903  0.0158 0.0211
952.04  13    104.2954  0.0331 0.0188
952.04  14    107.2045  0.0461 0.0559
952.04  15    110.0478 -0.0065 0.0224
952.04  16    112.9680  0.0177 0.0195
952.04  18    118.7099 -0.0324 0.0185
952.04  19    121.6456  0.0074 0.0253
952.04  20    124.5072 -0.0270 0.0174
952.04  21    127.4832  0.0530 0.0225
952.04  22    130.3679  0.0418 0.0188
952.04  23    133.2118 -0.0103 0.0222
952.04  24    136.1198  0.0018 0.0293
952.04  25    139.0126 -0.0014 0.0353
952.04  26    141.8984 -0.0116 0.0220
952.04  27    144.7764 -0.0295 0.0374
952.04  28    147.6844 -0.0176 0.0286
952.04  29    150.5622 -0.0357 0.0199
952.04  30    153.5210  0.0271 0.0269
952.04  31    156.3424 -0.0474 0.0236
952.04  32    159.2919  0.0061 0.0275
952.04  33    162.1843  0.0025 0.0333
952.04  34    165.0681 -0.0097 0.0189
952.04  35    167.9627 -0.0111 0.0254
952.04  36    170.8743  0.0046 0.0422
952.04  37    173.7238 -0.0418 0.0237
952.04  38    176.6457 -0.0159 0.0164
952.04  39    179.5543 -0.0033 0.0193
952.04  40    182.4547  0.0012 0.0322
952.04  41    185.3564  0.0069 0.0305
952.04  42    188.2582  0.0127 0.0115
952.04  43    191.1391 -0.0024 0.0144
952.04  44    194.0315 -0.0060 0.0232
952.04  45    196.9096 -0.0238 0.0260
952.04  46    199.8465  0.0171 0.0269
952.04  47    202.7224 -0.0030 0.0305
952.04  48    205.6128 -0.0085 0.0395
952.04  49    208.5283  0.0110 0.0249
952.04  50    211.4089 -0.0044 0.0166
952.04  51    214.2908 -0.0185 0.0334
952.04  52    217.1731 -0.0321 0.0192
952.04  53    220.1112  0.0100 0.0207
952.04  54    222.9981  0.0009 0.0207
952.04  55    225.8759 -0.0172 0.0272
952.04  56    228.7797 -0.0094 0.0376
952.04  57    231.6974  0.0124 0.0491
952.04  58    234.5458 -0.0352 0.0251
952.04  59    237.5218  0.0448 0.0159
952.04  60    240.4043  0.0313 0.0141
952.04  61    243.2836  0.0147 0.0191
952.04  62    246.2119  0.0470 0.0166
952.04  63    249.0920  0.0311 0.0380
952.04  64    251.9485 -0.0083 0.0367
952.04  66    257.7510  0.0022 0.0358
952.04  67    260.6630  0.0182 0.0273
952.04  68    263.5021 -0.0386 0.0233
952.04  69    266.4221 -0.0146 0.0163
952.04  70    269.2991 -0.0336 0.0147
952.04  71    272.2269 -0.0017 0.0221
952.04  72    275.0764 -0.0482 0.0338
952.04  73    278.0197 -0.0009 0.0174
952.04  74    280.9628  0.0462 0.0265
952.04  76    286.6661 -0.0424 0.0227
952.04  77    289.6456  0.0411 0.0189
952.04  78    292.5269  0.0265 0.0164
952.04  79    295.3881 -0.0083 0.0115
952.04  80    298.3034  0.0110 0.0217
952.04  81    301.1494 -0.0389 0.0249
952.04  82    304.0807 -0.0036 0.0242
952.04  83    306.9945  0.0142 0.0350
952.04  84    309.9328  0.0565 0.0341
952.04  85    312.8049  0.0327 0.0156
952.04  86    315.6784  0.0102 0.0283
952.04  87    318.4772 -0.0870 0.0122
952.04  88    321.4623  0.0022 0.0266
952.04  89    324.3648  0.0086 0.0338
952.04  90    327.2804  0.0283 0.0309
952.04  94    338.8105 -0.0254 0.0199
952.04  95    341.7504  0.0185 0.0214
952.04  96    344.6401  0.0122 0.0353
952.04  97    347.5567  0.0329 0.0445
952.04  98    350.4168 -0.0031 0.0206
952.04  99    353.3038 -0.0120 0.0197
952.04 100    356.2279  0.0161 0.0205
952.04 101    359.1090  0.0013 0.0147
952.04 102    361.9964 -0.0073 0.0164
952.04 103    364.9029  0.0032 0.0305
952.04 104    367.8283  0.0326 0.0180
952.04 105    370.6846 -0.0070 0.0144
952.04 106    373.6489  0.0613 0.0177

